One Glitch to Rule Them All: Fault Injection Attacks Against AMD's Secure Encrypted Virtualization

AMD Secure Encrypted Virtualization (SEV) offers protection mechanisms for virtual machines in untrusted environments through memory and register encryption. To separate security-sensitive operations from software executing on the main x86 cores, SEV leverages the AMD Secure Processor (AMD-SP). This paper introduces a new approach to attack SEV-protected virtual machines (VMs) by targeting the AMD-SP. We present a voltage glitching attack that allows an attacker to execute custom payloads on the AMD-SPs of all microarchitectures that support SEV currently on the market (Zen 1, Zen 2, and Zen 3). The presented methods allow us to deploy a custom SEV firmware on the AMD-SP, which enables an adversary to decrypt a VM's memory. Furthermore, using our approach, we can extract endorsement keys of SEV-enabled CPUs, which allows us to fake attestation reports or to pose as a valid target for VM migration without requiring physical access to the target host. Moreover, we reverse-engineered the Versioned Chip Endorsement Key (VCEK) mechanism introduced with SEV Secure Nested Paging (SEV-SNP). The VCEK binds the endorsement keys to the firmware version of TCB components relevant for SEV. Building on the ability to extract the endorsement keys, we show how to derive valid VCEKs for arbitrary firmware versions. With our findings, we prove that SEV cannot adequately protect confidential data in cloud environments from insider attackers, such as rogue administrators, on currently available CPUs.

==> gfx/duration-hist.tikz <==
\begin{tikzpicture}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={duration parameter},
xmin=911.75, xmax=972.25,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={samples},
ymin=0, ymax=516.6,
ytick style={color=black}
]

\addlegendimage{ybar,ybar legend,draw=none,fill=green!50!black};
\addlegendentry{success}

\addlegendimage{ybar,ybar legend,draw=none,fill=red};
\addlegendentry{failure}

\draw[draw=none,fill=green!50!black] (axis cs:914.500,0) rectangle (axis cs:915.520,430);
\draw[draw=none,fill=green!50!black] (axis cs:915.480,0) rectangle (axis cs:916.520,432);
\draw[draw=none,fill=green!50!black] (axis cs:916.480,0) rectangle (axis cs:917.520,390);
\draw[draw=none,fill=green!50!black] (axis cs:917.480,0) rectangle (axis cs:918.520,397);
\draw[draw=none,fill=green!50!black] (axis cs:918.480,0) rectangle (axis cs:919.520,435);
\draw[draw=none,fill=green!50!black] (axis cs:919.480,0) rectangle (axis cs:920.520,428);
\draw[draw=none,fill=green!50!black] (axis cs:920.480,0) rectangle (axis cs:921.520,410);
\draw[draw=none,fill=green!50!black] (axis cs:921.480,0) rectangle (axis cs:922.520,396);
\draw[draw=none,fill=green!50!black] (axis cs:922.480,0) rectangle (axis cs:923.520,421);
\draw[draw=none,fill=green!50!black] (axis cs:923.480,0) rectangle (axis cs:924.520,404);
\draw[draw=none,fill=green!50!black] (axis cs:924.480,0) rectangle (axis cs:925.520,326);
\draw[draw=none,fill=green!50!black] (axis cs:925.480,0) rectangle (axis cs:926.520,350);
\draw[draw=none,fill=green!50!black] (axis cs:926.480,0) rectangle (axis cs:927.520,339);
\draw[draw=none,fill=green!50!black] (axis cs:927.480,0) rectangle (axis cs:928.520,323);
\draw[draw=none,fill=green!50!black] (axis cs:928.480,0) rectangle (axis cs:929.520,308);
\draw[draw=none,fill=green!50!black] (axis cs:929.480,0) rectangle (axis cs:930.520,336);
\draw[draw=none,fill=green!50!black] (axis cs:930.480,0) rectangle (axis cs:931.520,308);
\draw[draw=none,fill=green!50!black] (axis cs:931.480,0) rectangle (axis cs:932.520,322);
\draw[draw=none,fill=green!50!black] (axis cs:932.480,0) rectangle (axis cs:933.520,313);
\draw[draw=none,fill=green!50!black] (axis cs:933.480,0) rectangle (axis cs:934.520,299);
\draw[draw=none,fill=green!50!black] (axis cs:934.480,0) rectangle (axis cs:935.520,343);
\draw[draw=none,fill=green!50!black] (axis cs:935.480,0) rectangle (axis cs:936.520,288);
\draw[draw=none,fill=green!50!black] (axis cs:936.480,0) rectangle (axis cs:937.520,307);
\draw[draw=none,fill=green!50!black] (axis cs:937.480,0) rectangle (axis cs:938.520,353);
\draw[draw=none,fill=green!50!black] (axis cs:938.480,0) rectangle (axis cs:939.520,295);
\draw[draw=none,fill=green!50!black] (axis cs:939.480,0) rectangle (axis cs:940.520,318);
\draw[draw=none,fill=green!50!black] (axis cs:940.480,0) rectangle (axis cs:941.520,312);
\draw[draw=none,fill=green!50!black] (axis cs:941.480,0) rectangle (axis cs:942.520,278);
\draw[draw=none,fill=green!50!black] (axis cs:942.480,0) rectangle (axis cs:943.520,278);
\draw[draw=none,fill=green!50!black] (axis cs:943.480,0) rectangle (axis cs:944.520,292);
\draw[draw=none,fill=green!50!black] (axis cs:944.480,0) rectangle (axis cs:945.520,204);
\draw[draw=none,fill=green!50!black] (axis cs:945.480,0) rectangle (axis cs:946.520,110);
\draw[draw=none,fill=green!50!black] (axis cs:946.480,0) rectangle (axis cs:947.520,45);
\draw[draw=none,fill=green!50!black] (axis cs:947.480,0) rectangle (axis cs:948.520,51);
\draw[draw=none,fill=green!50!black] (axis cs:948.480,0) rectangle (axis cs:949.520,31);
\draw[draw=none,fill=green!50!black] (axis cs:949.480,0) rectangle (axis cs:950.520,34);
\draw[draw=none,fill=green!50!black] (axis cs:950.480,0) rectangle (axis cs:951.520,27);
\draw[draw=none,fill=green!50!black] (axis cs:951.480,0) rectangle (axis cs:952.520,30);
\draw[draw=none,fill=green!50!black] (axis cs:952.480,0) rectangle (axis cs:953.520,22);
\draw[draw=none,fill=green!50!black] (axis cs:953.480,0) rectangle (axis cs:954.520,29);
\draw[draw=none,fill=green!50!black] (axis cs:954.480,0) rectangle (axis cs:955.520,25);
\draw[draw=none,fill=green!50!black] (axis cs:955.480,0) rectangle (axis cs:956.520,22);
\draw[draw=none,fill=green!50!black] (axis cs:956.480,0) rectangle (axis cs:957.520,26);
\draw[draw=none,fill=green!50!black] (axis cs:957.480,0) rectangle (axis cs:958.520,29);
\draw[draw=none,fill=green!50!black] (axis cs:958.480,0) rectangle (axis cs:959.520,14);
\draw[draw=none,fill=green!50!black] (axis cs:959.480,0) rectangle (axis cs:960.520,48);
\draw[draw=none,fill=green!50!black] (axis cs:960.480,0) rectangle (axis cs:961.520,47);
\draw[draw=none,fill=green!50!black] (axis cs:961.480,0) rectangle (axis cs:962.520,59);
\draw[draw=none,fill=green!50!black] (axis cs:962.480,0) rectangle (axis cs:963.520,42);
\draw[draw=none,fill=green!50!black] (axis cs:963.480,0) rectangle (axis cs:964.520,36);
\draw[draw=none,fill=green!50!black] (axis cs:964.480,0) rectangle (axis cs:965.520,36);
\draw[draw=none,fill=green!50!black] (axis cs:965.480,0) rectangle (axis cs:966.520,25);
\draw[draw=none,fill=green!50!black] (axis cs:966.480,0) rectangle (axis cs:967.520,3);
\draw[draw=none,fill=green!50!black] (axis cs:967.480,0) rectangle (axis cs:968.520,0);
\draw[draw=none,fill=green!50!black] (axis cs:968.480,0) rectangle (axis cs:969.500,0);

\draw[draw=none,fill=red] (axis cs:914.5,430) rectangle (axis cs:915.52,430);
\draw[draw=none,fill=red] (axis cs:915.5,432) rectangle (axis cs:916.52,433);
\draw[draw=none,fill=red] (axis cs:916.5,390) rectangle (axis cs:917.52,390);
\draw[draw=none,fill=red] (axis cs:917.5,397) rectangle (axis cs:918.52,398);
\draw[draw=none,fill=red] (axis cs:918.5,435) rectangle (axis cs:919.52,436);
\draw[draw=none,fill=red] (axis cs:919.5,428) rectangle (axis cs:920.52,428);
\draw[draw=none,fill=red] (axis cs:920.5,410) rectangle (axis cs:921.52,410);
\draw[draw=none,fill=red] (axis cs:921.5,396) rectangle (axis cs:922.52,397);
\draw[draw=none,fill=red] (axis cs:922.5,421) rectangle (axis cs:923.52,434);
\draw[draw=none,fill=red] (axis cs:923.5,404) rectangle (axis cs:924.52,430);
\draw[draw=none,fill=red] (axis cs:924.5,326) rectangle (axis cs:925.52,404);
\draw[draw=none,fill=red] (axis cs:925.5,350) rectangle (axis cs:926.52,432);
\draw[draw=none,fill=red] (axis cs:926.5,339) rectangle (axis cs:927.52,434);
\draw[draw=none,fill=red] (axis cs:927.5,323) rectangle (axis cs:928.52,423);
\draw[draw=none,fill=red] (axis cs:928.5,308) rectangle (axis cs:929.52,400);
\draw[draw=none,fill=red] (axis cs:929.5,336) rectangle (axis cs:930.52,442);
\draw[draw=none,fill=red] (axis cs:930.5,308) rectangle (axis cs:931.52,395);
\draw[draw=none,fill=red] (axis cs:931.5,322) rectangle (axis cs:932.52,424);
\draw[draw=none,fill=red] (axis cs:932.5,313) rectangle (axis cs:933.52,430);
\draw[draw=none,fill=red] (axis cs:933.5,299) rectangle (axis cs:934.52,397);
\draw[draw=none,fill=red] (axis cs:934.5,343) rectangle (axis cs:935.52,449);
\draw[draw=none,fill=red] (axis cs:935.5,288) rectangle (axis cs:936.52,401);
\draw[draw=none,fill=red] (axis cs:936.5,307) rectangle (axis cs:937.52,416);
\draw[draw=none,fill=red] (axis cs:937.5,353) rectangle (axis cs:938.52,468);
\draw[draw=none,fill=red] (axis cs:938.5,295) rectangle (axis cs:939.52,407);
\draw[draw=none,fill=red] (axis cs:939.5,318) rectangle (axis cs:940.52,449);
\draw[draw=none,fill=red] (axis cs:940.5,312) rectangle (axis cs:941.52,432);
\draw[draw=none,fill=red] (axis cs:941.5,278) rectangle (axis cs:942.52,417);
\draw[draw=none,fill=red] (axis cs:942.5,278) rectangle (axis cs:943.52,391);
\draw[draw=none,fill=red] (axis cs:943.5,292) rectangle (axis cs:944.52,419);
\draw[draw=none,fill=red] (axis cs:944.5,204) rectangle (axis cs:945.52,436);
\draw[draw=none,fill=red] (axis cs:945.5,110) rectangle (axis cs:946.52,424);
\draw[draw=none,fill=red] (axis cs:946.5,45) rectangle (axis cs:947.52,416);
\draw[draw=none,fill=red] (axis cs:947.5,51) rectangle (axis cs:948.52,416);
\draw[draw=none,fill=red] (axis cs:948.5,31) rectangle (axis cs:949.52,424);
\draw[draw=none,fill=red] (axis cs:949.5,34) rectangle (axis cs:950.52,434);
\draw[draw=none,fill=red] (axis cs:950.5,27) rectangle (axis cs:951.52,408);
\draw[draw=none,fill=red] (axis cs:951.5,30) rectangle (axis cs:952.52,389);
\draw[draw=none,fill=red] (axis cs:952.5,22) rectangle (axis cs:953.52,408);
\draw[draw=none,fill=red] (axis cs:953.5,29) rectangle (axis cs:954.52,435);
\draw[draw=none,fill=red] (axis cs:954.5,25) rectangle (axis cs:955.52,429);
\draw[draw=none,fill=red] (axis cs:955.5,22) rectangle (axis cs:956.52,456);
\draw[draw=none,fill=red] (axis cs:956.5,26) rectangle (axis cs:957.52,413);
\draw[draw=none,fill=red] (axis cs:957.5,29) rectangle (axis cs:958.52,387);
\draw[draw=none,fill=red] (axis cs:958.5,14) rectangle (axis cs:959.52,389);
\draw[draw=none,fill=red] (axis cs:959.5,48) rectangle (axis cs:960.52,467);
\draw[draw=none,fill=red] (axis cs:960.5,47) rectangle (axis cs:961.52,465);
\draw[draw=none,fill=red] (axis cs:961.5,59) rectangle (axis cs:962.52,492);
\draw[draw=none,fill=red] (axis cs:962.5,42) rectangle (axis cs:963.52,487);
\draw[draw=none,fill=red] (axis cs:963.5,36) rectangle (axis cs:964.52,462);
\draw[draw=none,fill=red] (axis cs:964.5,36) rectangle (axis cs:965.52,471);
\draw[draw=none,fill=red] (axis cs:965.5,25) rectangle (axis cs:966.52,449);
\draw[draw=none,fill=red] (axis cs:966.5,3) rectangle (axis cs:967.52,485);
\draw[draw=none,fill=red] (axis cs:967.5,0) rectangle (axis cs:968.52,454);
\draw[draw=none,fill=red] (axis cs:968.5,0) rectangle (axis cs:969.50,463);

\draw[draw=black,line width=1pt,fill=none] (axis cs:944.5,0) rectangle (axis cs:946.5,440);

\end{axis}

\end{tikzpicture}

